Energy Management of a Hybrid Photovoltaic-Fuel Cell Grid-Connected Power Plant with Low Voltage Ride-Through Control

An energy management scheme is presented for a grid-connected hybrid power system comprising of a photovoltaic generator as the primary power source and fuel-cell stacks as backup generation. Power production is managed between the two sources such that a flexible operation is achieved, allowing the hybrid power system to supply a desired power demand by the grid operator. In addition, the energy management algorithm and the control system are designed such that the hybrid power system supports the grid in case of both symmetrical and asymmetrical voltage sags, thus, adding low voltage ride-through capability, a requirement imposed by a number of modern grid codes on distributed generation. During asymmetrical voltage sags, the injected active power is kept constant and grid currents are maintained sinusoidal with low harmonic content without requiring a phase locked loop or positive-negative sequence extraction, hence, lowering the computational complexity and design requirements of the control system. Several test case scenarios are simulated using detailed component models using the SimPowerSystems toolbox of MATLAB/Simulink computing environment to demonstrate effectiveness of the proposed energy management control system under normal operating conditions and voltage sags.

==> SummaryOfChanges_v2.txt <==
1. On p. 9, corrected typo in eq. (2) in the 4th term on right hand side, changed V_{s} to V_{grid}
2. On p. 10, corrected typo in eq. (4) in the 2nd term on right hand side, changed V_{s} to V_{grid}
3. On p. 10, in the line after (5) corrected \chi_{1dc} to \bar{\chi}_{1dc}
4. On p. 23, Figure 4 corrections: changed V_{s,abc} to V_{grid,abc}, changed text in box labeled 'DRC (34)' to more appropriately '(15) & (34)'
	added label 'u' and an additional arrow with the line labeled 'v_{dc}'
5. On p. 28, Figure 9 (b) corrected typo in the x-axis label, from '(a)' to '(b)\\ time (s)'
6. On p. 31, Figure 12 (b) corrected typo in the x-axis label, from '(a)' to '(b)\\ time (s)'
